High order strong-coupling expansion for X-ray absorption on a dynamically screened impurity

Time-resolved X-ray absorption can reveal the dynamical screening of the local Coulomb interaction in strongly correlated photo-excited materials. Here, we focus on the theoretical prediction of X-ray absorption in the presence of dynamical screening using the strong coupling expansion, i.e., an expansion around the isolated absorption site in terms of the retarded interaction. The evaluation of higher order diagrams is made numerically feasible by an approach based on the decomposition of the retarded interaction into complex exponentials. With this, we evaluate the strong coupling series to third order on an electron-boson model of Holstein type. We demonstrate that in relevant coupling regimes, even low orders of the strong coupling expansion can give a significant correction over the previously used lowest order approximation.

==> fig5/fig5a.txt <==
# Delta_err @ T=1/50 
#  chi  Delta_err(delta=4.0)  Delta_err(delta=0.5)  Delta_err(delta=0.01)
5.000000000000000000e+00 2.684302916099584246e-06 1.897671317316164879e-05 2.357828947418009677e-06
1.000000000000000000e+01 4.443824792290676783e-07 3.794145431466848105e-06 5.588809264362582940e-07
2.000000000000000000e+01 6.607373763813474246e-08 8.046201778974106765e-07 1.644545128768031138e-07
5.000000000000000000e+01 6.917997002595661506e-09 1.142889999999999986e-07 2.510149653788422224e-08
1.000000000000000000e+02 7.661494955893008501e-10 1.458852403149159437e-08 4.735639740721304468e-09


==> fig5/fig5b.txt <==
# Delta_err @ T=0 
#  chi  Delta_err(delta=4.0)  Delta_err(delta=0.5)  Delta_err(delta=0.01)
5.000000000000000000e+00 2.718570248972388076e-06 2.001187835381833073e-05 2.419515787561395299e-06
1.000000000000000000e+01 4.900967817755910625e-07 4.846099181717458463e-06 4.666806402102361578e-07
2.000000000000000000e+01 9.456961293248175127e-08 1.420460518502842514e-06 1.374216444565832935e-07
5.000000000000000000e+01 2.361724656605802149e-08 4.942277926211779481e-07 3.872936773773810572e-08
1.000000000000000000e+02 8.557672676054465759e-09 1.975905819222797554e-07 1.575744386164407271e-08


==> fig6/fig6a.txt <==
# oca @ T=1/50 
#  chi  Sigma_err(N=129)  Sigma_err(N=257)  Sigma_err(N=513)  Sigma_err(N=1025)
2.000000000000000000e+00 3.065035835561694469e-02 2.175789310735584334e-02 1.541507767264821416e-02 1.091072525719219075e-02
5.000000000000000000e+00 2.147388518761457477e-03 1.539634641813402999e-03 1.091102840043192820e-03 7.722593064259636710e-04
1.000000000000000000e+01 5.017268192913439015e-05 8.621266322807010006e-05 6.510072730614525145e-05 4.610440093379666513e-05
1.500000000000000000e+01 1.766225866551732003e-06 7.067485728828598539e-06 8.590735976276969428e-06 6.327502830768535310e-06
2.000000000000000000e+01 2.677886876481341457e-07 1.270423718627477353e-06 2.698402800371521636e-06 2.167595504912431518e-06
2.500000000000000000e+01 5.746869515719982098e-08 4.375472025950277930e-07 1.257681670154021340e-06 9.407805982518076316e-07
3.000000000000000000e+01 6.586174330194134192e-09 1.172158172426740858e-07 4.632684926133221849e-07 3.812269416696178208e-07
3.500000000000000000e+01 1.284451394449767393e-08 5.723293192303448876e-08 2.360014147422275123e-07 1.874372289677620812e-07
4.000000000000000000e+01 9.003345532282689353e-09 2.804990050282920197e-08 1.417791200285444284e-07 1.167174339425672204e-07
4.500000000000000000e+01 8.864032768863308440e-09 1.631889248515250097e-08 6.884449215135482403e-08 6.401721892643629738e-08
5.000000000000000000e+01 2.631174057957031006e-11 1.102274308512871832e-08 3.458811081203269925e-08 3.389161080840881869e-08
6.000000000000000000e+01 8.771018711065514110e-10 6.680554942768359412e-09 1.467493104180456026e-08 1.556892258729931713e-08


==> fig6/fig6b.txt <==
# thirdorder @ T=1/50 
#  chi  Sigma_err(N=129)  Sigma_err(N=257)  Sigma_err(N=513)  Sigma_err(N=1025)
2.000000000000000000e+00 3.928028621641097007e-02 2.788428952388123314e-02 1.975553115236688626e-02 1.398287878928823266e-02
5.000000000000000000e+00 2.732864102618641228e-03 1.965549639386744100e-03 1.393135900487513321e-03 9.860240614254127747e-04
1.000000000000000000e+01 6.186975067094036592e-05 1.161488774176986776e-04 8.908480133587478840e-05 6.309283731453663321e-05
1.500000000000000000e+01 2.224927583489688672e-06 9.204363626635143737e-06 1.192929241990610163e-05 8.799746175283438507e-06
2.000000000000000000e+01 3.347214451828992118e-07 1.606247659173158897e-06 3.753073581411604963e-06 3.026089916343927538e-06
2.500000000000000000e+01 6.728437939655630882e-08 5.093356357904746797e-07 1.746983661836847465e-06 1.314383883514391196e-06
3.000000000000000000e+01 6.876707676038211768e-09 1.244943408010897930e-07 6.420304031322253555e-07 5.325600912425945356e-07
3.500000000000000000e+01 9.201133751159599277e-09 9.542099954036083152e-08 3.258625803237925016e-07 2.606805758411351597e-07
4.000000000000000000e+01 8.913491977324228016e-09 3.490769424963083917e-08 1.951103077698717464e-07 1.619369514764726662e-07
4.500000000000000000e+01 8.860697315795502024e-09 1.782051752776913603e-08 9.443759465716034570e-08 8.793920515873370301e-08
5.000000000000000000e+01 1.521739894911936240e-10 1.019983401595607450e-08 4.723578290423313867e-08 4.511669828899575927e-08
6.000000000000000000e+01 8.772334133903167562e-11 6.814337597944878788e-09 1.896463471936410204e-08 2.015407673480115859e-08


==> fig6/fig6c.txt <==
# oca @ T=0 
#  chi  Sigma_err(N=129)  Sigma_err(N=257)  Sigma_err(N=513)  Sigma_err(N=1025)
2.000000000000000000e+00 3.070621341834971554e-02 2.179842133166064178e-02 1.544396605247839137e-02 1.093118479134785014e-02
5.000000000000000000e+00 2.232045549852307992e-03 1.613078204893560663e-03 1.145652933787849386e-03 8.111553211131220225e-04
1.000000000000000000e+01 5.551104159120583229e-05 1.244616895586197851e-04 1.134959865299101144e-04 8.302991165783402973e-05
1.500000000000000000e+01 2.253993184641777155e-06 9.374822136371778271e-06 2.749977632165809006e-05 2.664221439197929445e-05
2.000000000000000000e+01 3.074320033115832474e-07 2.331294142594167940e-06 9.347754856455012788e-06 1.433248128864514379e-05
2.500000000000000000e+01 3.492139443427215625e-08 8.176548706314924999e-07 3.645604662032280483e-06 9.031261673882488503e-06
3.000000000000000000e+01 1.116839720632251733e-08 3.827173119867733873e-07 1.641621799791539233e-06 5.649270030394017047e-06
3.500000000000000000e+01 3.468576409366577309e-09 1.450271347625912023e-07 8.816031334503461256e-07 3.863455425300196022e-06
4.000000000000000000e+01 2.521623561235752788e-09 5.697993887422717638e-08 6.818269472652920966e-07 2.333561359341455603e-06
4.500000000000000000e+01 1.771927459870068494e-09 2.992417115614408710e-08 3.945483531899293544e-07 1.664763843555075464e-06
5.000000000000000000e+01 8.860339462103638485e-10 1.063549133650946265e-08 2.653593022717193792e-07 1.092576884953390990e-06
6.000000000000000000e+01 8.814324006688512796e-11 2.911054378895346886e-09 1.170421604827349109e-07 4.936008447649254021e-07


==> fig6/fig6d.txt <==
# thirdorder @ T=0 
#  chi  Sigma_err(N=129)  Sigma_err(N=257)  Sigma_err(N=513)  Sigma_err(N=1025)
2.000000000000000000e+00 3.934815666685665542e-02 2.793387734051524032e-02 1.979099017738340099e-02 1.400801012996770283e-02
5.000000000000000000e+00 2.847161207672276907e-03 2.068521047208768827e-03 1.470659775966535196e-03 1.041483673384950180e-03
1.000000000000000000e+01 6.808990478736257730e-05 1.682721948381548510e-04 1.604125271498157371e-04 1.184564787025758892e-04
1.500000000000000000e+01 2.778861145285281716e-06 1.187295359145017384e-05 3.894936107964960830e-05 3.970004251482215057e-05
2.000000000000000000e+01 3.795667721756207343e-07 2.913060769869907493e-06 1.286013733200319693e-05 2.152701365789043723e-05
2.500000000000000000e+01 4.569314373757940294e-08 1.064601865840297586e-06 4.897213119708373800e-06 1.352003494198850921e-05
3.000000000000000000e+01 1.677647391216988615e-08 5.190606763891178379e-07 2.178078708930148271e-06 8.367268168568771678e-06
3.500000000000000000e+01 9.359795362901593138e-09 1.833244143355758990e-07 1.179912229506302001e-06 5.666864508295573322e-06
4.000000000000000000e+01 1.279242564349534087e-09 7.244977008970673460e-08 7.082800121033676432e-07 3.373713389152183615e-06
4.500000000000000000e+01 9.044760489192240566e-10 3.792649817168879882e-08 5.311018611955713962e-07 2.382917204946727271e-06
5.000000000000000000e+01 1.246533655340250129e-10 1.308845873042148289e-08 3.502199371782639122e-07 1.546772911976717342e-06
6.000000000000000000e+01 6.911217192139356933e-17 3.465947301628437361e-09 1.588135457543558687e-07 6.921796090894763843e-07


==> fig7.txt <==
# no.timesteps  oca_chi(beta=50)  thirdorder_chi(beta=50)  oca_chi(T=0)  thirdorder_chi(T=0)
1.290000000000000000e+02 2.500000000000000000e+01 2.500000000000000000e+01 2.000000000000000000e+01 2.000000000000000000e+01
2.570000000000000000e+02 3.500000000000000000e+01 3.500000000000000000e+01 2.500000000000000000e+01 3.000000000000000000e+01
5.130000000000000000e+02 4.500000000000000000e+01 4.500000000000000000e+01 3.500000000000000000e+01 4.000000000000000000e+01
1.025000000000000000e+03 4.500000000000000000e+01 4.500000000000000000e+01 6.000000000000000000e+01 6.000000000000000000e+01

